Probing gravity with a joint analysis of galaxy and CMB lensing and SDSS spectroscopy

We present measurements of $E_G$, a probe of gravity from large-scale structure, using BOSS LOWZ and CMASS spectroscopic samples, with lensing measurements from SDSS (galaxy lensing) and Planck (CMB lensing). Using SDSS lensing and the BOSS LOWZ sample, we measure $\langle{E_G}\rangle=0.40^{+0.05}_{-0.04}$ (stat), $\pm 0.026$ (systematic), consistent with the predicted value from the Planck $\Lambda$CDM model, $E_G=0.46$. Using CMB lensing, we measure $\langle{E_G}\rangle=0.46^{+0.08}_{-0.09}$ (stat) for LOWZ (statistically consistent with galaxy lensing and Planck predictions) and $\langle{E_G}\rangle=0.39^{+0.05}_{-0.05}$ (stat) for the CMASS sample, consistent with the Planck prediction of $E_G=0.40$ given the higher redshift of the sample. We also study the redshift evolution of $E_G$ by splitting the LOWZ sample into two samples based on redshift, with results being consistent with model predictions. We estimate systematic uncertainties on the above $\langle{E_G}\rangle$ numbers to be $\sim 6$% (when using galaxy-galaxy lensing) or $\sim 3$% (when using CMB lensing), subdominant to the quoted statistical errors. These systematic error budgets are dominated by observational systematics in galaxy-galaxy lensing and by theoretical modeling uncertainties, respectively. We do not estimate observational systematics in galaxy-CMB lensing cross correlations.

==> dr12_figures/CMASS_CMB_DS.dat <==
# rp DS DS_err
0.117766 9.458621 6.325206
0.159610 1.337496 10.824529
0.216323 5.047057 7.089364
0.293186 7.983882 4.598617
0.397360 3.734390 3.343927
0.538550 -0.420676 2.103725
0.729906 -0.617390 1.645918
0.989254 1.065039 1.080584
1.340750 1.562546 0.783186
1.817150 1.639702 0.619396
2.462810 2.556254 0.574716
3.337900 2.295838 0.416174
4.523910 1.656732 0.299492
6.131340 0.917104 0.263559
8.309910 0.880644 0.190282
11.262600 0.497384 0.136603
15.264400 0.572706 0.086057

